Multi-Object Grasping -- Generating Efficient Robotic Picking and Transferring Policy

Transferring multiple objects between bins is a common task for many applications. In robotics, a standard approach is to pick up one object and transfer it at a time. However, grasping and picking up multiple objects and transferring them together at once is more efficient. This paper presents a set of novel strategies for efficiently grasping multiple objects in a bin to transfer them to another. The strategies enable a robotic hand to identify an optimal ready hand configuration (pre-grasp) and calculate a flexion synergy based on the desired quantity of objects to be grasped. This paper also presents an approach that uses the Markov decision process (MDP) to model the pick-transfer routines when the required quantity is larger than the capability of a single grasp. Using the MDP model, the proposed approach can generate an optimal pick-transfer routine that minimizes the number of transfers, representing efficiency. The proposed approach has been evaluated in both a simulation environment and on a real robotic system. The results show the approach reduces the number of transfers by 59% and the number of lifts by 58% compared to an optimal single object pick-transfer solution.

==> skeleton.txt <==
Current unanswered questions, 

Why not just use the 3 ball pre-pose as the maximum grasping prepose?


skeleton

Introduction

Problem definition

Methodology

Metrics
Time taken -> Perfect bin picking algo vs ours
Accuracy to get exactly 10
Number of regrasps
Number of transfers

	Random approach - baseline 1 
		pipeline
		random pregrasp
		stochastic closing routine
		stop mechanism
	Maximum capacity grasp - baseline 2
		pipeline
		grasp volume
		stochastic closing + stop mechanism
	Maximum potential or expectation
		pipeline
		compute AGP
		clustering pregrasp
		select pregrasps based on AGP of each cluster
		stop mechanism
		Grasp number estimation (do you use it here?)
	Targeted grasp number
		pipline
		select pregrasps for a targeted grasp number
		Estimate the number of objects in hand

Evaluation and results
	Experiment setup
	Data collection
	Results and comparison
		Random approach - baseline 1 
		Maximum capacity grasp - baseline 2
		Maximum potential or expectation
		Targeted grasp number

Conclusion and Future work

acknowledgement

reference







